Level-based Blocking for Sparse Matrices: Sparse Matrix-Power-Vector Multiplication

The multiplication of a sparse matrix with a dense vector (SpMV) is a key component in many numerical schemes and its performance is known to be severely limited by main memory access. Several numerical schemes require the multiplication of a sparse matrix polynomial with a dense vector, which is typically implemented as a sequence of SpMVs. This results in low performance and ignores the potential to increase the arithmetic intensity by reusing the matrix data from cache. In this work we use the recursive algebraic coloring engine (RACE) to enable blocking of sparse matrix data across the polynomial computations. In the graph representing the sparse matrix we form levels using a breadth-first search. Locality relations of these levels are then used to improve spatial and temporal locality when accessing the matrix data and to implement an efficient multithreaded parallelization. Our approach is independent of the matrix structure and avoids shortcomings of existing "blocking" strategies in terms of hardware efficiency and parallelization overhead. We quantify the quality of our implementation using performance modelling and demonstrate speedups of up to 3$\times$ and 5$\times$ compared to an optimal SpMV-based baseline on a single multicore chip of recent Intel and AMD architectures. As a potential application, we demonstrate the benefit of our implementation for a Chebyshev time propagation scheme, representing the class of polynomial approximations to exponential integrators. Further numerical schemes which may benefit from our developments include $s$-step Krylov solvers and power clustering algorithms.

==> plots/matrixPower_images_sparsity_pattern/2d7pt-8_permuted_levelPtr.dat <==
0
1
3
6
10
15
21
28
36
43
49
54
58
61
63
64


==> plots/matrixPower_images_sparsity_pattern/2d7pt-8_permuted_levelPtr_levelGroup.dat <==
0
15
28
36
49
64


==> plots/matrixPower_images_sparsity_pattern/2d7pt-8_permuted_levelPtr_levelGroup_rec_s5kB_p3.dat <==
0
6
10
15
21
43
49
54
58
64


==> plots/matrixPower_images_sparsity_pattern/2d7pt-8_permuted_levelPtr_levelGroup_zoomed.dat <==
0
13
28


==> plots/matrixPower_images_sparsity_pattern/linspecer/license.txt <==
Copyright (c) 2015, Jonathan C. Lansey
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.


==> plots/tikz/bandwidth/casclakesp2/load_avx512.txt <==
#  threads,       Size (kB),  Bench Size(kB),      B/w (MB/s),         MFLOP/s,      Vol L2(MB),      Vol L3(MB),     Vol MEM(MB)
      20,             160,            7.94,    4400570.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             177,            8.70,    4496770.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             195,            9.73,    4671460.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             215,           10.50,    4822520.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             237,           11.78,    4958160.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             261,           12.80,    5095190.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             288,           14.34,    5293070.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             317,           15.62,    5399090.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             349,           17.41,    5521580.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             384,           19.20,    5665810.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             423,           20.99,    5724810.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             466,           23.30,    5856990.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             513,           25.60,    5948160.0000,          0.0000,          0.0000,          0.0000,          0.0000
      20,             565,           28.16,    5863560.0000,          0.0000,          0.0003,          0.0000,          0.0000
      20,             622,           30.98,    5103750.0000,          0.0000,          0.0353,          0.0000,          0.0000
      20,             685,           34.05,    3806950.0000,          0.0000,          0.3085,          0.0000,          0.0000
      20,             754,           37.63,    2395470.0000,          0.0000,          0.7667,          0.0000,          0.0000
      20,             830,           41.47,    2393920.0000,          0.0000,          0.8433,          0.0000,          0.0000
      20,             914,           45.57,    2415860.0000,          0.0000,          0.9253,          0.0000,          0.0000
      20,            1006,           50.18,    2528170.0000,          0.0000,          1.0170,          0.0000,          0.0000
      20,            1107,           55.30,    2501450.0000,          0.0000,          1.1182,          0.0000,          0.0000
      20,            1218,           60.67,    2529440.0000,          0.0000,          1.2278,          0.0000,          0.0000
      20,            1340,           66.82,    2534820.0000,          0.0000,          1.3508,          0.0000,          0.0000
      20,            1475,           73.73,    2521910.0000,          0.0000,          1.4842,          0.0000,          0.0000
      20,            1623,           80.90,    2526390.0000,          0.0000,          1.6314,          0.0000,          0.0000
      20,            1786,           89.09,    2578170.0000,          0.0000,          1.7949,          0.0000,          0.0000
      20,            1965,           98.05,    2501490.0000,          0.0000,          1.9754,          0.0000,          0.0000
      20,            2162,          108.03,    2555790.0000,          0.0000,          2.1749,          0.0000,          0.0000
      20,            2379,          118.78,    2524280.0000,          0.0000,          2.3855,          0.0000,          0.0000
      20,            2617,          130.82,    2627010.0000,          0.0000,          2.6308,          0.0000,          0.0000
      20,            2879,          143.87,    2616910.0000,          0.0000,          2.8916,          0.0000,          0.0000
      20,            3167,          158.21,    2647400.0000,          0.0000,          3.1784,          0.0000,          0.0000
      20,            3484,          174.08,    2596620.0000,          0.0000,          3.4940,          0.0000,          0.0000
      20,            3833,          191.49,    2562280.0000,          0.0000,          3.8433,          0.0000,          0.0000
      20,            4217,          210.69,    2632100.0000,          0.0000,          4.2282,          0.0000,          0.0000
      20,            4639,          231.94,    2674320.0000,          0.0000,          4.6528,          0.0000,          0.0000
      20,            5103,          254.98,    2637240.0000,          0.0000,          5.1131,          0.0000,          0.0001
      20,            5614,          280.58,    2600520.0000,          0.0000,          5.6240,          0.0000,          0.0000
      20,            6176,          308.74,    2547720.0000,          0.0000,          6.1890,          0.0000,          0.0001
      20,            6794,          339.46,    2518260.0000,          0.0000,          6.8033,          0.0000,          0.0001
      20,            7474,          373.50,    2494130.0000,          0.0000,          7.4848,          0.0000,          0.0001
      20,            8222,          410.88,    2541450.0000,          0.0000,          8.2321,          0.0000,          0.0001
      20,            9045,          452.10,    2543740.0000,          0.0000,          9.0560,          0.0000,          0.0001
      20,            9950,          497.41,    2535720.0000,          0.0000,          9.9629,          0.0001,          0.0001
      20,           10946,          547.07,    2459760.0000,          0.0000,         10.9561,          0.0001,          0.0001
      20,           12041,          601.86,    2133760.0000,          0.0000,         12.0518,          0.0001,          0.0001
      20,           13246,          662.27,    2291060.0000,          0.0000,         13.2599,          0.0945,          0.0001
      20,           14571,          728.32,    2067060.0000,          0.0000,         14.5813,          0.0002,          0.0016
      20,           16029,          801.28,    1948770.0000,          0.0000,         16.0404,          0.0426,          0.0037
      20,           17632,          881.41,    1578390.0000,          0.0000,         17.6429,          1.1502,          0.0004
      20,           19396,          969.73,    1283140.0000,          0.0000,         19.4085,          0.3826,          0.0065
      20,           21336,         1066.75,    1086600.0000,          0.0000,         21.3477,          4.9108,          0.0009
      20,           23470,         1173.25,     554673.0000,          0.0000,         23.4769,         19.4350,          0.0012
      20,           25818,         1290.75,     401193.0000,          0.0000,         25.8268,         33.5302,          0.0025
      20,           28400,         1419.78,     311110.0000,          0.0000,         28.4086,         45.1305,          0.0040
      20,           31241,         1561.86,     278020.0000,          0.0000,         31.2505,         58.4065,          0.0082
      20,           34366,         1718.27,     266410.0000,          0.0000,         34.3785,         66.4590,          0.0576
      20,           37803,         1890.05,     261665.0000,          0.0000,         37.8152,         73.4974,          0.7136
      20,           41584,         2078.98,     250786.0000,          0.0000,         41.5946,         80.5007,          2.9062
      20,           45743,         2287.10,     219048.0000,          0.0000,         45.7584,         88.3103,          8.8811
      20,           50318,         2515.71,     202014.0000,          0.0000,         50.3330,         97.4432,         16.1805
      20,           55350,         2767.36,     183189.0000,          0.0000,         55.3672,        105.6825,         23.3381
      20,           60886,         3044.10,     173149.0000,          0.0000,         60.9036,        117.6462,         30.7045
      20,           66975,         3348.74,     166380.0000,          0.0000,         66.9979,        130.6504,         39.1319
      20,           73673,         3683.58,     156873.0000,          0.0000,         73.6963,        143.5949,         48.1379
      20,           81041,         4051.97,     149514.0000,          0.0000,         81.0652,        158.4711,         57.3149
      20,           89146,         4457.22,     143528.0000,          0.0000,         89.1723,        174.2709,         67.4142
      20,           98061,         4902.91,     139042.0000,          0.0000,         98.0864,        192.6286,         77.5989
      20,          107868,         5393.15,     135541.0000,          0.0000,        107.8952,        212.9260,         88.7004
      20,          118655,         5932.54,     132403.0000,          0.0000,        118.6854,        234.6435,        100.9440
      20,          130521,         6525.95,     129442.0000,          0.0000,        130.5557,        258.1605,        114.2919
      20,          143574,         7178.50,     127061.0000,          0.0000,        143.6101,        283.4510,        128.8652
      20,          157932,         7896.58,     124871.0000,          0.0000,        157.9747,        311.8034,        144.7806
      20,          173726,         8686.08,     123159.0000,          0.0000,        173.7680,        342.7585,        162.0721
      20,          191099,         9554.94,     121499.0000,          0.0000,        191.1506,        375.7647,        181.2163
      20,          210209,        10510.34,     120251.0000,          0.0000,        210.2593,        412.9788,        201.8009
      20,          231230,        11561.47,     119315.0000,          0.0000,        231.2886,        454.2727,        224.1259
      20,          254354,        12717.57,     118533.0000,          0.0000,        254.4163,        499.3190,        248.4497
      20,          279790,        13989.38,     117949.0000,          0.0000,        279.8575,        548.2349,        274.8866
      20,          307770,        15388.42,     117507.0000,          0.0000,        307.8447,        603.2389,        303.5622
      20,          338548,        16927.23,     117114.0000,          0.0000,        338.6283,        660.8553,        335.0673
      20,          372403,        18619.90,     116855.0000,          0.0000,        372.4888,        727.4226,        369.5304
      20,          409644,        20482.05,     116747.0000,          0.0000,        409.7379,        799.8850,        407.1098
      20,          450609,        22530.30,     116514.0000,          0.0000,        450.7125,        878.7918,        448.5896
      20,          495670,        24783.36,     116401.0000,          0.0000,        495.7844,        964.7603,        494.1354
      20,          545238,        27261.70,     116253.0000,          0.0000,        545.3613,       1065.0470,        544.0647
      20,          599762,        29988.10,     116151.0000,          0.0000,        599.9007,       1168.8802,        599.2204
      20,          659739,        32986.88,     116061.0000,          0.0000,        659.8891,       1286.4905,        659.4343
      20,          725713,        36285.44,     115978.0000,          0.0000,        725.8731,       1408.6854,        725.8454
      20,          798285,        39914.24,     115910.0000,          0.0000,        798.4684,       1548.3240,        798.6033
      20,          878114,        43905.54,     115852.0000,          0.0000,        878.3105,       1703.5201,        878.7459
      20,          965926,        48296.19,     115819.0000,          0.0000,        966.1424,       1869.8895,        966.7332


==> plots/tikz/bandwidth/horeka/load_avx512.txt <==
#  threads,       Size (kB),  Bench Size(kB),      B/w (MB/s),         MFLOP/s,      Vol L2(MB),      Vol L3(MB),     Vol MEM(MB)
      38,             304,            7.94,    7473850.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             335,            8.70,    7684300.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             369,            9.47,    7701440.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             406,           10.50,    7759850.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             447,           11.52,    7842690.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             492,           12.80,    7809590.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             542,           14.08,    7891010.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             597,           15.62,    7941300.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             657,           17.15,    7849240.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             723,           18.94,    8001780.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             796,           20.74,    8043210.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             876,           23.04,    8061460.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,             964,           25.34,    8068690.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,            1061,           27.90,    8103990.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,            1168,           30.72,    8145890.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,            1285,           33.79,    8139730.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,            1414,           37.12,    8159180.0000,          0.0000,          0.0000,          0.0000,          0.0000
      38,            1556,           40.70,    8157180.0000,          0.0000,          0.0001,          0.0000,          0.0000
      38,            1712,           44.80,    8160150.0000,          0.0000,          0.0035,          0.0000,          0.0000
      38,            1884,           49.41,    7919810.0000,          0.0000,          0.3830,          0.0000,          0.0000
      38,            2073,           54.53,    5312150.0000,          0.0000,          2.0998,          0.0000,          0.0000
      38,            2281,           59.90,    5329150.0000,          0.0000,          2.3041,          0.0000,          0.0000
      38,            2510,           66.05,    5343020.0000,          0.0000,          2.5379,          0.0000,          0.0000
      38,            2762,           72.45,    5379170.0000,          0.0000,          2.7810,          0.0000,          0.0000
      38,            3039,           79.87,    5408020.0000,          0.0000,          3.0627,          0.0000,          0.0000
      38,            3343,           87.81,    5410810.0000,          0.0000,          3.3646,          0.0000,          0.0000
      38,            3678,           96.77,    5407820.0000,          0.0000,          3.7053,          0.0000,          0.0000
      38,            4046,          106.24,    5424160.0000,          0.0000,          4.0653,          0.0000,          0.0000
      38,            4451,          116.99,    5442650.0000,          0.0000,          4.4739,          0.0000,          0.0000
      38,            4897,          128.77,    5443860.0000,          0.0000,          4.9214,          0.0000,          0.0000
      38,            5387,          141.57,    5463570.0000,          0.0000,          5.4079,          0.0000,          0.0000
      38,            5926,          155.90,    5462640.0000,          0.0000,          5.9526,          0.0000,          0.0000
      38,            6519,          171.52,    5460930.0000,          0.0000,          6.5459,          0.0000,          0.0000
      38,            7171,          188.67,    5485580.0000,          0.0000,          7.1979,          0.0000,          0.0000
      38,            7889,          207.36,    5470110.0000,          0.0000,          7.9075,          0.0000,          0.0000
      38,            8678,          228.35,    5464460.0000,          0.0000,          8.7054,          0.0000,          0.0000
      38,            9546,          251.14,    5463060.0000,          0.0000,          9.5712,          0.0000,          0.0000
      38,           10501,          276.22,    5416720.0000,          0.0000,         10.5238,          0.0000,          0.0000
      38,           11552,          303.87,    5401000.0000,          0.0000,         11.5745,          0.0000,          0.0000
      38,           12708,          334.34,    5363750.0000,          0.0000,         12.7316,          0.0000,          0.0000
      38,           13979,          367.62,    5347310.0000,          0.0000,         13.9964,          0.0000,          0.0000
      38,           15377,          404.48,    5333450.0000,          0.0000,         15.3973,          0.0000,          0.0000
      38,           16915,          444.93,    5317460.0000,          0.0000,         16.9345,          0.0000,          0.0000
      38,           18607,          489.47,    5307990.0000,          0.0000,         18.6265,          0.0000,          0.0000
      38,           20468,          538.62,    5300100.0000,          0.0000,         20.4943,          0.0000,          0.0000
      38,           22515,          592.38,    4753720.0000,          0.0000,         22.5374,          0.0000,          0.0000
      38,           24767,          651.52,    4757790.0000,          0.0000,         24.7845,          0.0000,          0.0000
      38,           27244,          716.80,    3990030.0000,          0.0000,         27.2643,          0.0000,          0.0000
      38,           29969,          788.48,    3795660.0000,          0.0000,         29.9892,          0.0000,          0.0000
      38,           32966,          867.33,    3127070.0000,          0.0000,         32.9856,          0.0000,          0.0000
      38,           36263,          954.11,    3153210.0000,          0.0000,         36.2835,          0.0000,          0.0000
      38,           39890,         1049.60,    2437040.0000,          0.0000,         39.9095,          0.0000,          0.0000
      38,           43880,         1154.56,    1750330.0000,          0.0000,         43.8982,          0.0000,          0.0000
      38,           48269,         1270.02,    1157030.0000,          0.0000,         48.2870,          0.0000,          0.0000
      38,           53096,         1397.25,     861631.0000,          0.0000,         53.1245,          0.0000,          0.0000
      38,           58406,         1536.77,     657071.0000,          0.0000,         58.4298,          0.0000,          0.0000
      38,           64247,         1690.62,     538756.0000,          0.0000,         64.2803,          0.0000,          0.0000
      38,           70672,         1859.58,     469799.0000,          0.0000,         70.7058,          0.0000,          0.0000
      38,           77740,         2045.70,     432220.0000,          0.0000,         77.7847,          0.0000,          0.0000
      38,           85515,         2250.24,     417978.0000,          0.0000,         85.5583,          0.0000,          0.0000
      38,           94067,         2475.26,     415909.0000,          0.0000,         94.1124,          0.0000,          0.0000
      38,          103474,         2722.82,     416988.0000,          0.0000,        103.5293,          0.0000,          0.0000
      38,          113822,         2995.20,     426610.0000,          0.0000,        113.8791,          0.0000,          0.0000
      38,          125205,         3294.72,     375626.0000,          0.0000,        125.2964,          0.0000,          0.0000
      38,          137726,         3624.19,     321872.0000,          0.0000,        137.8043,          0.0000,          0.0000
      38,          151499,         3986.69,     283899.0000,          0.0000,        151.6141,          0.0000,          0.0000
      38,          166649,         4385.28,     259074.0000,          0.0000,        166.7588,          0.0000,          0.0000
      38,          183314,         4823.81,     240252.0000,          0.0000,        183.4541,          0.0000,          0.0000
      38,          201646,         5306.37,     227349.0000,          0.0000,        201.8093,          0.0000,          0.0000
      38,          221811,         5837.06,     218027.0000,          0.0000,        222.0171,          0.0000,          0.0000
      38,          243993,         6420.74,     210710.0000,          0.0000,        244.2911,          0.0000,          0.0000
      38,          268393,         7062.78,     204982.0000,          0.0000,        268.8417,          0.0000,          0.0000
      38,          295233,         7769.09,     200052.0000,          0.0000,        295.9572,          0.0000,          0.0000
      38,          324757,         8546.05,     195828.0000,          0.0000,        325.6432,          0.0000,          0.0000
      38,          357233,         9400.83,     192367.0000,          0.0000,        358.2247,          0.0000,          0.0000
      38,          392957,        10340.86,     189194.0000,          0.0000,        394.0657,          0.0000,          0.0000
      38,          432253,        11374.85,     186564.0000,          0.0000,        433.4616,          0.0000,          0.0000
      38,          475479,        12512.51,     184319.0000,          0.0000,        476.8192,          0.0000,          0.0000
      38,          523027,        13763.84,     182269.0000,          0.0000,        524.4958,          0.0000,          0.0000
      38,          575330,        15140.10,     180357.0000,          0.0000,        576.9502,          0.0000,          0.0000
      38,          632864,        16654.08,     178757.0000,          0.0000,        634.6591,          0.0000,          0.0000
      38,          696151,        18319.62,     177374.0000,          0.0000,        698.1184,          0.0000,          0.0000
      38,          765767,        20151.55,     176063.0000,          0.0000,        767.9451,          0.0000,          0.0000
      38,          842344,        22166.78,     174904.0000,          0.0000,        844.7835,          0.0000,          0.0000
      38,          926579,        24383.49,     173838.0000,          0.0000,        929.2258,          0.0000,          0.0000
      38,         1019237,        26821.89,     172953.0000,          0.0000,       1022.1323,          0.0000,          0.0000
      38,         1121161,        29504.00,     172123.0000,          0.0000,       1124.3390,          0.0000,          0.0000
      38,         1233278,        32454.66,     171412.0000,          0.0000,       1236.9168,          0.0000,          0.0000
      38,         1356606,        35699.97,     170795.0000,          0.0000,       1360.4825,          0.0000,          0.0000
      38,         1492267,        39270.14,     170263.0000,          0.0000,       1496.6062,          0.0000,          0.0000
      38,         1641494,        43197.18,     169804.0000,          0.0000,       1646.2809,          0.0000,          0.0000
      38,         1805644,        47516.93,     169350.0000,          0.0000,       1810.8154,          0.0000,          0.0000


==> plots/tikz/bandwidth/tg094/load_avx.txt <==
#  threads,       Size (kB),  Bench Size(kB),      B/w (MB/s),         MFLOP/s,      Vol L2(MB),      Vol L3(MB),     Vol MEM(MB)
      64,             512,            7.94,    9813080.0000,          0.0000,          0.0004,          0.0000,          0.0000
      64,             564,            8.70,    9261640.0000,          0.0000,          0.0001,          0.0000,          0.0000
      64,             621,            9.60,    9909260.0000,          0.0000,          0.0001,          0.0000,          0.0000
      64,             684,           10.62,   10147400.0000,          0.0000,          0.0001,          0.0000,          0.0000
      64,             753,           11.65,   10216500.0000,          0.0000,          0.0006,          0.0000,          0.0000
      64,             829,           12.93,    9795340.0000,          0.0000,          0.0009,          0.0000,          0.0000
      64,             912,           14.21,    9704610.0000,          0.0000,          0.0003,          0.0000,          0.0000
      64,            1004,           15.62,    9847160.0000,          0.0000,          0.0007,          0.0000,          0.0000
      64,            1105,           17.15,    9979290.0000,          0.0000,          0.0007,          0.0000,          0.0000
      64,            1216,           18.94,   10015900.0000,          0.0000,          0.0017,          0.0000,          0.0000
      64,            1338,           20.86,    9592900.0000,          0.0000,          0.0007,          0.0000,          0.0000
      64,            1472,           22.91,    9570990.0000,          0.0000,          0.0010,          0.0000,          0.0000
      64,            1620,           25.22,    9882440.0000,          0.0000,          0.0017,          0.0000,          0.0000
      64,            1783,           27.78,    9336730.0000,          0.0000,          0.0049,          0.0000,          0.0000
      64,            1962,           30.59,    9434630.0000,          0.0000,          0.1153,          0.0000,          0.0000
      64,            2159,           33.66,    7614080.0000,          0.0000,          1.0527,          0.0000,          0.0000
      64,            2375,           36.99,    5188190.0000,          0.0000,          2.4297,          0.0000,          0.0000
      64,            2613,           40.70,    5248940.0000,          0.0000,          2.6656,          0.0000,          0.0000
      64,            2875,           44.80,    5255530.0000,          0.0000,          2.9222,          0.0000,          0.0000
      64,            3163,           49.41,    5273360.0000,          0.0000,          3.2167,          0.0000,          0.0000
      64,            3480,           54.27,    5249940.0000,          0.0000,          3.5380,          0.0000,          0.0000
      64,            3829,           59.78,    5275090.0000,          0.0000,          3.8877,          0.0000,          0.0000
      64,            4212,           65.79,    5285220.0000,          0.0000,          4.2729,          0.0000,          0.0000
      64,            4634,           72.32,    5348740.0000,          0.0000,          4.6858,          0.0000,          0.0001
      64,            5098,           79.62,    5346480.0000,          0.0000,          5.1562,          0.0000,          0.0001
      64,            5608,           87.55,    5355220.0000,          0.0000,          5.6653,          0.0000,          0.0001
      64,            6169,           96.38,    5360800.0000,          0.0000,          6.2313,          0.0000,          0.0001
      64,            6786,          105.98,    5354090.0000,          0.0000,          6.8456,          0.0000,          0.0001
      64,            7465,          116.61,    5362990.0000,          0.0000,          7.5203,          0.0000,          0.0001
      64,            8212,          128.26,    5379930.0000,          0.0000,          8.2693,          0.0000,          0.0001
      64,            9034,          141.06,    5404180.0000,          0.0000,          9.0891,          0.0000,          0.0001
      64,            9938,          155.26,    5403030.0000,          0.0000,          9.9993,          0.0000,          0.0001
      64,           10932,          170.75,    5375820.0000,          0.0000,         10.9896,          0.0000,          0.0002
      64,           12026,          187.90,    5337530.0000,          0.0000,         12.0886,          0.0000,          0.0001
      64,           13229,          206.59,    5289280.0000,          0.0000,         13.2837,          0.0000,          0.0002
      64,           14552,          227.33,    5372930.0000,          0.0000,         14.6038,          0.0000,          0.0002
      64,           16008,          250.11,    5290970.0000,          0.0000,         16.0707,          0.0000,          0.0002
      64,           17609,          275.07,    5134760.0000,          0.0000,         17.6702,          0.0000,          0.0002
      64,           19370,          302.59,    5231000.0000,          0.0000,         19.4297,          0.0000,          0.0002
      64,           21308,          332.93,    5236370.0000,          0.0000,         21.3671,          0.0000,          0.0003
      64,           23439,          366.21,    4960980.0000,          0.0000,         23.4966,          0.0000,          0.0003
      64,           25783,          402.82,    4962060.0000,          0.0000,         25.8457,          0.0000,          0.0004
      64,           28362,          443.14,    4968100.0000,          0.0000,         28.4241,          0.0000,          0.0004
      64,           31199,          487.42,    4721600.0000,          0.0000,         31.2578,          0.0000,          0.0005
      64,           34319,          536.19,    4420820.0000,          0.0000,         34.3806,          0.0000,          0.0010
      64,           37751,          589.82,    3716320.0000,          0.0000,         37.8189,          0.0000,          0.0010
      64,           41527,          648.83,    3303410.0000,          0.0000,         41.5973,          0.0000,          0.0010
      64,           45680,          713.73,    2549390.0000,          0.0000,         45.7537,          0.0000,          0.0009
      64,           50249,          785.02,    2660800.0000,          0.0000,         50.3126,          0.0000,          0.0022
      64,           55274,          863.62,    2544270.0000,          0.0000,         55.3445,          0.0000,          0.0018
      64,           60802,          950.02,    2426580.0000,          0.0000,         60.8748,          0.0000,          0.0029
      64,           66883,         1044.99,    2505140.0000,          0.0000,         66.9527,          0.0000,          0.0018
      64,           73572,         1149.44,    2437420.0000,          0.0000,         73.6411,          0.0000,          0.0024
      64,           80930,         1264.51,    2470520.0000,          0.0000,         81.0064,          0.0000,          0.0037
      64,           89024,         1390.98,    2468890.0000,          0.0000,         89.1068,          0.0000,          0.0053
      64,           97927,         1529.98,    2708120.0000,          0.0000,         98.0011,          0.0000,          0.0040
      64,          107720,         1683.07,    2634800.0000,          0.0000,        107.8013,          0.0000,          0.0046
      64,          118493,         1851.39,    2486530.0000,          0.0000,        118.5751,          0.0000,          0.0061
      64,          130343,         2036.61,    2513890.0000,          0.0000,        130.4324,          0.0000,          0.0056
      64,          143378,         2240.26,    2697490.0000,          0.0000,        143.4695,          0.0000,          0.0091
      64,          157716,         2464.26,    2582070.0000,          0.0000,        157.8058,          0.0000,          0.0117
      64,          173488,         2710.66,    2804560.0000,          0.0000,        173.5824,          0.0000,          0.0086
      64,          190837,         2981.76,    2640820.0000,          0.0000,        190.9359,          0.0000,          0.0136
      64,          209921,         3280.00,    2787170.0000,          0.0000,        210.0341,          0.0000,          0.0305
      64,          230914,         3607.94,    2752200.0000,          0.0000,        231.0202,          0.0000,          0.1281
      64,          254006,         3968.77,    2702250.0000,          0.0000,        254.1224,          0.0000,          0.3717
      64,          279407,         4365.70,    2094180.0000,          0.0000,        279.5416,          0.0000,          6.1910
      64,          307348,         4802.30,    1930720.0000,          0.0000,        307.4843,          0.0000,          7.4229
      64,          338083,         5282.43,    1280440.0000,          0.0000,        338.2484,          0.0000,         14.0882
      64,          371892,         5810.69,     438115.0000,          0.0000,        372.0698,          0.0000,         49.8028
      64,          409082,         6391.81,     296380.0000,          0.0000,        409.2579,          0.0000,         84.1155
      64,          449991,         7031.04,     222758.0000,          0.0000,        450.1835,          0.0000,        198.1719
      64,          494991,         7734.14,     161905.0000,          0.0000,        495.1611,          0.0000,        239.0987
      64,          544491,         8507.65,     153414.0000,          0.0000,        544.6640,          0.0000,        273.1730
      64,          598941,         9358.34,     147296.0000,          0.0000,        599.1281,          0.0000,        300.7968
      64,          658836,        10294.27,     146593.0000,          0.0000,        659.0411,          0.0000,        330.9731
      64,          724720,        11323.65,     146613.0000,          0.0000,        724.9235,          0.0000,        364.0214
      64,          797193,        12456.06,     146536.0000,          0.0000,        797.4136,          0.0000,        400.5142
      64,          876913,        13701.76,     146656.0000,          0.0000,        877.1717,          0.0000,        440.6719
      64,          964605,        15071.87,     146621.0000,          0.0000,        964.8741,          0.0000,        484.4266
      64,         1061066,        16579.07,     146514.0000,          0.0000,       1061.3622,          0.0000,        532.9511
      64,         1167173,        18237.06,     146425.0000,          0.0000,       1167.5041,          0.0000,        586.4655
      64,         1283891,        20060.67,     146504.0000,          0.0000,       1284.2337,          0.0000,        645.0545
      64,         1412281,        22066.82,     146457.0000,          0.0000,       1412.6642,          0.0000,        709.6855
      64,         1553510,        24273.54,     146368.0000,          0.0000,       1553.9327,          0.0000,        780.7135
      64,         1708862,        26700.93,     146592.0000,          0.0000,       1709.3185,          0.0000,        858.5209
      64,         1879749,        29371.01,     146503.0000,          0.0000,       1880.2179,          0.0000,        944.5428
      64,         2067724,        32308.10,     146510.0000,          0.0000,       2068.2485,          0.0000,       1038.9441
      64,         2274497,        35538.94,     146400.0000,          0.0000,       2275.0811,          0.0000,       1142.7004
      64,         2501947,        39092.86,     146583.0000,          0.0000,       2502.5699,          0.0000,       1256.9699
      64,         2752142,        43002.11,     146509.0000,          0.0000,       2752.8469,          0.0000,       1382.7770
      64,         3027357,        47302.40,     146432.0000,          0.0000,       3028.1285,          0.0000,       1521.1012


==> plots/tikz/bandwidth_scaling/casclakesp2_L3/copy_avx.txt <==
#Thread, B/w, Size
1, 		27240.44, 2
2, 		53136.92, 4
3, 		79155.42, 6
4, 		104191.26, 8
5, 		126076.69, 10
6, 		151011.58, 12
7, 		169357.54, 14
8, 		186791.71, 16
9, 		183672.71, 18
10, 		196442.29, 20
11, 		220339.96, 22
12, 		237523.30, 24
13, 		245002.51, 26
14, 		242259.00, 28
15, 		234386.03, 30
16, 		234665.12, 32
17, 		245990.70, 34
18, 		240300.25, 36
19, 		224007.12, 38
20, 		215761.89, 40


==> plots/tikz/bandwidth_scaling/casclakesp2_L3/load_avx.txt <==
#Thread, B/w, Size
1, 		27186.97, 2
2, 		53231.01, 4
3, 		79176.87, 6
4, 		104264.64, 8
5, 		126159.05, 10
6, 		151315.90, 12
7, 		170567.96, 14
8, 		188227.74, 16
9, 		186187.35, 18
10, 		199220.72, 20
11, 		223231.85, 22
12, 		242823.09, 24
13, 		251888.60, 26
14, 		247160.83, 28
15, 		237122.01, 30
16, 		232796.44, 32
17, 		241343.35, 34
18, 		231973.02, 36
19, 		217692.09, 38
20, 		211318.76, 40


==> plots/tikz/bandwidth_scaling/casclakesp2_L3/stream_avx_fma.txt <==
#Thread, B/w, Size
1, 		27296.28, 2
2, 		53104.36, 4
3, 		79474.14, 6
4, 		103982.03, 8
5, 		126117.21, 10
6, 		151048.44, 12
7, 		168746.23, 14
8, 		184897.66, 16
9, 		182624.90, 18
10, 		194331.83, 20
11, 		217838.85, 22
12, 		236883.15, 24
13, 		251826.97, 26
14, 		253019.79, 28
15, 		252491.90, 30
16, 		248304.08, 32
17, 		250258.32, 34
18, 		247028.50, 36
19, 		227539.43, 38
20, 		216033.91, 40


==> plots/tikz/bandwidth_scaling/horeka_L3/copy_avx512.txt <==
#Thread, B/w, Size, L2 traffic, Clock
1, 		32372.63, 2.2, 49.1576, 3092.7366
2, 		64083.37, 4.4, 98.3063, 3092.7212
3, 		86943.21, 6.6, 155.7699, 3092.7491
4, 		90333.20, 8.8, 228.5688, 3101.7450
5, 		107537.66, 11.0, 324.0357, 3102.2562
6, 		130106.24, 13.2, 383.1950, 3101.8482
7, 		146751.15, 15.4, 453.9601, 3105.1545
8, 		157205.59, 17.6, 540.4454, 3105.1965
9, 		175912.99, 19.8, 601.0962, 3105.2400
10, 		202320.01, 22.0, 687.2650, 3106.0427
11, 		215726.50, 24.2, 752.2964, 3105.8593
12, 		244378.46, 26.4, 817.1558, 3103.9748
13, 		272053.39, 28.6, 861.5361, 3102.7221
14, 		295822.98, 30.8, 912.7901, 3102.6081
15, 		287366.18, 33.0, 1059.4494, 3105.6465


==> plots/tikz/bandwidth_scaling/horeka_L3/load_avx512.txt <==
#Thread, B/w, Size, L2 traffic, Clock
1, 		34366.57, 2.2, 65.5592, 3092.7316
2, 		69347.62, 4.4, 131.1894, 3092.7268
3, 		85031.31, 6.6, 213.5621, 3092.7248
4, 		85972.75, 8.8, 324.5543, 3106.6429
5, 		102666.53, 11.0, 230.2120, 3105.9085
6, 		122399.27, 13.2, 272.7866, 3105.4061
7, 		141262.53, 15.4, 321.7292, 3107.1589
8, 		148723.27, 17.6, 376.9735, 3108.4223
9, 		171801.92, 19.8, 419.0041, 3108.8001
10, 		184347.96, 22.0, 496.4741, 3107.4092
11, 		196422.57, 24.2, 552.6782, 3107.2799
12, 		213309.63, 26.4, 597.4839, 3107.1653
13, 		233589.68, 28.6, 644.4853, 3107.3809
14, 		246377.74, 30.8, 712.6984, 3110.5205
15, 		244917.95, 33.0, 791.8500, 3108.3282
16, 		263038.75, 35.2, 838.3792, 3108.9951
17, 		276901.67, 37.4, 881.3872, 3110.5650
18, 		286489.78, 39.6, 958.2155, 3109.6178
19, 		281088.77, 41.8, 1038.0286, 3109.2848
20, 		289518.93, 44.0, 1122.7806, 3106.8206
21, 		303903.52, 46.2, 1194.2986, 3105.5290
22, 		310271.83, 48.4, 1237.7479, 3103.4362
23, 		318442.08, 50.6, 1310.6148, 3101.4968
24, 		327895.84, 52.8, 1376.6021, 3102.4509
25, 		314649.71, 55.0, 1502.3253, 3100.4890
26, 		315012.11, 57.2, 1592.1243, 3100.1975
27, 		324028.97, 59.4, 1643.4015, 3099.9264
28, 		327792.23, 61.6, 1715.4567, 3099.7874
29, 		336501.25, 63.8, 1791.7518, 3100.2156
30, 		347455.48, 66.0, 1861.1864, 3099.8645
31, 		361576.19, 68.2, 1933.1642, 3100.9008
32, 		368715.04, 70.4, 1981.2081, 3098.9512
33, 		372745.85, 72.6, 2044.9030, 3099.6555
34, 		386958.49, 74.8, 2110.6493, 3100.8791
35, 		396230.16, 77.0, 2205.6598, 3099.4371
36, 		406574.08, 79.2, 2279.9010, 3099.4271
37, 		420860.28, 81.4, 2322.4114, 3100.7112
38, 		432101.34, 83.6, 2374.4498, 3099.1276


==> plots/tikz/bandwidth_scaling/tg094_L3/copy_avx.txt <==
#Thread, B/w,  Size
1, 		84736.45,  2
2, 		150418.75,  4
3, 		220043.92,  6
4, 		246332.96,  8
5, 		304814.25,  10
6, 		373581.26,  12
7, 		438006.55,  14
8, 		488463.00,  16
9, 		560153.61,  18
10, 		610111.09,  20
11, 		680891.97,  22
12, 		724362.66,  24
13, 		807322.42,  26
14, 		861599.95,  28
15, 		921074.43,  30
16, 		980899.39,  32
17, 		1030566.30,  34
18, 		1117238.95,  36
19, 		1157710.26,  38
20, 		1224335.39,  40
21, 		1287875.65,  42
22, 		1338525.81,  44
23, 		1409659.14,  46
24, 		1447689.87,  48
25, 		1519522.67,  50
26, 		1558000.11,  52
27, 		1602043.38,  54
28, 		1647154.59,  56
29, 		1677155.09,  58
30, 		1745045.22,  60
31, 		1790402.95,  62
32, 		1806304.53,  64
33, 		1857333.90,  66
34, 		1881654.57,  68
35, 		1949351.70,  70
36, 		1971250.44,  72
37, 		1997302.67,  74
38, 		2051570.73,  76
39, 		2056107.12,  78
40, 		2112598.77,  80
41, 		2134372.12,  82
42, 		2156592.98,  84
43, 		2191806.86,  86
44, 		2262281.85,  88
45, 		2316525.27,  90
46, 		2313226.62,  92
47, 		2316872.13,  94
48, 		2315125.00,  96
49, 		2402117.82,  98
50, 		2367377.39,  100
51, 		2418352.31,  102
52, 		2493569.07,  104
53, 		2400879.38,  106
54, 		2388962.03,  108
55, 		2387712.82,  110
56, 		2510984.16,  112
57, 		2539533.61,  114
58, 		2630776.84,  116
59, 		2558419.78,  118
60, 		2743026.06,  120
61, 		2757408.75,  122
62, 		2796675.91,  124
63, 		2741055.05,  126
64, 		2707595.13,  128


==> plots/tikz/bandwidth_scaling/tg094_L3/load_avx.txt <==
#Thread, B/w,  Size
1, 		71468.83,  2
2, 		149485.13,  4
3, 		222365.45,  6
4, 		243642.21,  8
5, 		306212.76,  10
6, 		370681.19,  12
7, 		425198.99,  14
8, 		493398.60,  16
9, 		551060.06,  18
10, 		619162.45,  20
11, 		683852.13,  22
12, 		749278.01,  24
13, 		803500.25,  26
14, 		863626.19,  28
15, 		925093.43,  30
16, 		973684.28,  32
17, 		1042162.08,  34
18, 		1111469.71,  36
19, 		1181914.86,  38
20, 		1221151.57,  40
21, 		1295225.97,  42
22, 		1356485.47,  44
23, 		1398107.42,  46
24, 		1471511.26,  48
25, 		1557916.49,  50
26, 		1601275.23,  52
27, 		1642192.79,  54
28, 		1686596.84,  56
29, 		1716163.44,  58
30, 		1742720.78,  60
31, 		1818406.56,  62
32, 		1856261.93,  64
33, 		1877206.76,  66
34, 		1904731.47,  68
35, 		1961490.07,  70
36, 		2013208.18,  72
37, 		2058987.57,  74
38, 		2067236.30,  76
39, 		2112386.59,  78
40, 		2169286.92,  80
41, 		2211802.06,  82
42, 		2242363.92,  84
43, 		2239349.24,  86
44, 		2281897.66,  88
45, 		2267896.05,  90
46, 		2327306.57,  92
47, 		2298012.12,  94
48, 		2381732.10,  96
49, 		2413812.11,  98
50, 		2404332.27,  100
51, 		2517968.37,  102
52, 		2422402.09,  104
53, 		2516256.16,  106
54, 		2551927.00,  108
55, 		2637180.75,  110
56, 		2670850.69,  112
57, 		2628512.84,  114
58, 		2647965.01,  116
59, 		2690056.30,  118
60, 		2779629.60,  120
61, 		2745433.84,  122
62, 		2761795.75,  124
63, 		2809171.01,  126
64, 		2700336.67,  128


==> plots/tikz/bandwidth_scaling/tg094_L3/stream_avx_fma.txt <==
#Thread, B/w,  Size
1, 		79217.65,  2
2, 		155447.55,  4
3, 		226576.38,  6
4, 		242928.25,  8
5, 		306902.41,  10
6, 		365573.19,  12
7, 		436420.89,  14
8, 		474973.41,  16
9, 		560589.53,  18
10, 		623121.59,  20
11, 		613086.68,  22
12, 		736492.13,  24
13, 		791722.93,  26
14, 		848687.17,  28
15, 		917757.35,  30
16, 		986813.30,  32
17, 		988875.94,  34
18, 		1104501.08,  36
19, 		1170166.27,  38
20, 		1220906.90,  40
21, 		1288036.33,  42
22, 		1340008.72,  44
23, 		1395390.13,  46
24, 		1439360.61,  48
25, 		1481956.30,  50
26, 		1524607.49,  52
27, 		1567521.84,  54
28, 		1613486.85,  56
29, 		1638270.39,  58
30, 		1708164.98,  60
31, 		1759009.60,  62
32, 		1770388.42,  64
33, 		1823126.74,  66
34, 		1835470.97,  68
35, 		1884406.53,  70
36, 		1936100.05,  72
37, 		1950677.41,  74
38, 		2010907.88,  76
39, 		2039504.20,  78
40, 		1900706.91,  80
41, 		2091521.17,  82
42, 		2146596.72,  84
43, 		2058113.21,  86
44, 		2199978.21,  88
45, 		2224829.21,  90
46, 		2132772.06,  92
47, 		2226965.12,  94
48, 		2197578.54,  96
49, 		2269304.83,  98
50, 		2395382.53,  100
51, 		2335219.95,  102
52, 		2428214.79,  104
53, 		2423447.28,  106
54, 		2514762.31,  108
55, 		2531051.05,  110
56, 		2309355.14,  112
57, 		2501396.55,  114
58, 		2538659.87,  116
59, 		2562843.65,  118
60, 		2543848.11,  120
61, 		2603734.90,  122
62, 		2642061.76,  124
63, 		2683853.94,  126
64, 		2584861.37,  128


==> plots/tikz/param_study/color_brewer/LICENSE.TXT <==
Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS


==> plots/tikz/param_study/exporter/.ignore/ghostscript.txt <==
/usr/local/bin/gs

==> plots/tikz/param_study/exporter/.ignore/gs_font_path.txt <==
/usr/share/fonts:/usr/local/share/fonts:/usr/share/fonts/X11:/usr/local/share/fonts/X11:/usr/share/fonts/truetype:/usr/local/share/fonts/truetype

==> plots/tikz/param_study/turbo/license.txt <==
Copyright (c) 2020, Daniel Fortunato
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
  list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
  this list of conditions and the following disclaimer in the documentation
  and/or other materials provided with the distribution
* Neither the name of  nor the names of its
  contributors may be used to endorse or promote products derived from this
  software without specific prior written permission.
THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.

